On the Capacity of DNA Labeling in the Single-Label Setting

DNA labeling has attracted increasing attention in biomedical applications, including molecular imaging, diagnostics, and genomic analysis. In a DNA labeling process, a set of DNA sequence patterns, referred to as labels, is designed according to the requirements of a specific application. For each DNA sequence, the labeling process generates an output sequence that records the positions of the labels. DNA sequences with different labeling outputs can therefore be distinguished through the labeling process. To quantify this capability, the labeling capacity is defined as the exponential growth rate of the maximum number of DNA sequences that can be distinguished through the labeling process as the sequence length tends to infinity [2]. To date, the labeling capacities of several cases in the single-label setting have been determined. In this paper, we formulate the labeling process as a deterministic channel and show that its zero-error capacity is equal to the labeling capacity. For a single label, the corresponding channel can be represented by a star graph. Thus, characterizing the labeling capacity of a single label is equivalent to determining the zero-error capacity of the corresponding star graph. We derive the zero-error capacities of all star graphs, thereby providing a complete characterization of the labeling capacities for all single-label cases. Furthermore, we develop a general method for constructing capacity-achieving codes. These results apply to labeling problems over arbitrary finite alphabets and are not restricted to the DNA alphabet. Finally, for a fixed label length, we exactly characterize the range of achievable labeling capacities and identify all single-label structures that attain the minimum and maximum capacities.

==> data.dat <==
m Cmin Cmax
1 0.9999999999985572 0.9999999999985572
2 0.6942419136311674 0.8113704627515425
3 0.5514630897452567 0.6942419136306172
4 0.46495841721620923 0.6125377883690141
5 0.40568523137582824 0.5514630897455954
6 0.36199180069579967 0.5036507288951815
7 0.32817339704190485 0.46495841721620884
8 0.3010662290390046 0.4328527477760238
9 0.2787576142560102 0.4056852313758346
10 0.2600153354464549 0.3823307723694903
11 0.24400573837745965 0.36199180069579984
12 0.23014243861123748 0.3440851683773829
13 0.2179996888184477 0.3281733970419129
14 0.20726011387770557 0.3139210788787282
15 0.19768179414938078 0.30106622903900143
16 0.18907677237336779 0.28940088399481545
17 0.1812965814098373 0.2787576142554535
18 0.17422223744034918 0.2689999327169377
19 0.16775715889770237 0.2600153354464549
20 0.16182205267347596 0.2517101619305223
21 0.15635115377546502 0.24400573837745984
22 0.15128941525412903 0.23683544219045222
23 0.1465903776016434 0.23014243861181088
24 0.1422145320196362 0.22387791504184645
25 0.1381280480115619 0.2179996888185185
26 0.13430177341771296 0.21247109864138075
27 0.1307104406813509 0.2072601138775262
28 0.12733203102826307 0.20233861294347918
29 0.1241472608186135 0.19768179414889311
30 0.12113916333799439 0.19326769124028434
31 0.11829274581202218 0.1890767723734633
32 0.11559470620393816 0.18509160607897737
33 0.113033197900828 0.18129658140983185
34 0.11059763301860413 0.1776776721962933
35 0.1082785170953209 0.1742222374403566
36 0.10606730941776907 0.17091885149047714
37 0.10395630444307452 0.1677571588973258
38 0.10193853065594094 0.1647277498241234
39 0.10000766392277813 0.16182205267298985
40 0.09815795295509495 0.1590322411868686
41 0.09638415494627289 0.1563511537754643
42 0.09468147977416505 0.15377222322745454
43 0.09304554147009134 0.15128941525411943
44 0.09147231586045841 0.14889717459374865
45 0.08995810347743345 0.14659037760222546
46 0.08849949698682312 0.14436429042894997
47 0.08709335249635114 0.1422145320196362
48 0.08573676421503577 0.14013704130246976
49 0.08442704200836564 0.13812804801170925
50 0.08316169147326426 0.13618404668194575
51 0.08193839619849287 0.1343017734177119
52 0.08075500194727323 0.13247818509162357
53 0.07960950250286145 0.13071044068134355
54 0.07850002699320527 0.12899588448994004
55 0.07742482850564675 0.12733203102826782
56 0.07638227384349831 0.12571655137106966
57 0.07537083429047496 0.12414726081926099
58 0.07438907727339839 0.12262210772146431
59 0.07343565881118716 0.12113916333802104
60 0.07250931667872351 0.11969661261808294
61 0.07160886419553958 0.11829274581168368
62 0.0707331845792267 0.11692595081882265
63 0.06988122580240064 0.11559470620393833
64 0.06905199590153224 0.11429757480819427
65 0.06824455869222036 0.11303319790024823
66 0.0674580298458521 0.11180028981285768
67 0.0666915733044145 0.1105976330185052
68 0.06594439798153566 0.10942407360261322
69 0.06521575473907418 0.10827851709534715
70 0.06450493360501516 0.10715992463399811
71 0.06381126121198136 0.10606730941776872
72 0.0631340984360856 0.10499973343621982
73 0.06247283821782534 0.10395630444307452
74 0.061826903549070514 0.10293617315500678
75 0.06119574561046883 0.10193853065594077
76 0.060578842050062656 0.10096260598928715
77 0.0599756953803877 0.10000766392237469
78 0.059385831501297524 0.09907300286870104
79 0.058808798320772404 0.09815795295508759
80 0.05824416447586179 0.09726187422210895
81 0.057691518142167254 0.09638415494627733
82 0.05715046592519358 0.09552421007682929
83 0.0566206318270255 0.09468147977366219
84 0.05610165628239355 0.09385542804563274
85 0.05559319525871512 0.0930455414700915
86 0.055094919415183775 0.09225132800337978
87 0.05460651331490759 0.09147231586007955
88 0.054127674694975474 0.09070805246706215
89 0.05365811376891598 0.08995810347743345
90 0.053197552583926666 0.08922205185111896
91 0.052745724417392004 0.08849949698673881
92 0.052302373205054986 0.08779005390793884
93 0.05186725300995139 0.08709335249650817
94 0.051440127514396125 0.08640903677256909
95 0.05102076955509978 0.08573676421518417
96 0.05060896067349975 0.08507620512217866
97 0.05020449069911013 0.0844270420083225
98 0.04980715735476975 0.08378896903479104
99 0.04941676588470834 0.08316169147265343
100 0.04903312870363282 0.08254492519528964

